A family of fast fixed point iterations for M/G/1-type Markov chains

We consider the problem of computing the minimal nonnegative solution $G$ of the nonlinear matrix equation $X=\sum_{i=-1}^\infty A_iX^{i+1}$ where $A_i$, for $i\ge -1$, are nonnegative square matrices such that $\sum_{i=-1}^\infty A_i$ is stochastic. This equation is fundamental in the analysis of M/G/1-type Markov chains, since the matrix $G$ provides probabilistic measures of interest. A new family of fixed point iterations for the numerical computation of $G$, that includes the classical iterations, is introduced. A detailed convergence analysis proves that the iterations in the new class converge faster than the classical iterations. Numerical experiments confirm the effectiveness of our extension.

==> Iit1.dat <==
   3.0000000e+00   3.0400000e+02
   5.0000000e+00   2.2400000e+02
   7.0000000e+00   1.7700000e+02
   9.0000000e+00   1.6200000e+02
   1.1000000e+01   1.5600000e+02
   1.3000000e+01   1.5400000e+02
   1.5000000e+01   1.5400000e+02
   1.7000000e+01   1.5400000e+02
   1.9000000e+01   1.5400000e+02
   2.1000000e+01   1.5400000e+02
   2.3000000e+01   1.5400000e+02
   2.5000000e+01   1.5400000e+02
   2.7000000e+01   1.5400000e+02
   2.9000000e+01   1.5400000e+02
   3.1000000e+01   1.5400000e+02
   3.3000000e+01   1.5400000e+02


==> Iit2.dat <==
   3.0000000e+00   5.7000000e+02
   5.0000000e+00   4.5400000e+02
   7.0000000e+00   3.5300000e+02
   9.0000000e+00   3.0600000e+02
   1.1000000e+01   2.8700000e+02
   1.3000000e+01   2.8100000e+02
   1.5000000e+01   2.7900000e+02
   1.7000000e+01   2.7900000e+02
   1.9000000e+01   2.7800000e+02
   2.1000000e+01   2.7800000e+02
   2.3000000e+01   2.7800000e+02
   2.5000000e+01   2.7800000e+02
   2.7000000e+01   2.7800000e+02
   2.9000000e+01   2.7800000e+02
   3.1000000e+01   2.7800000e+02
   3.3000000e+01   2.7800000e+02


==> Iit3.dat <==
   3.0000000e+00   2.7210000e+03
   5.0000000e+00   2.4560000e+03
   7.0000000e+00   1.9750000e+03
   9.0000000e+00   1.5500000e+03
   1.1000000e+01   1.3160000e+03
   1.3000000e+01   1.2160000e+03
   1.5000000e+01   1.1830000e+03
   1.7000000e+01   1.1720000e+03
   1.9000000e+01   1.1680000e+03
   2.1000000e+01   1.1670000e+03
   2.3000000e+01   1.1660000e+03
   2.5000000e+01   1.1660000e+03
   2.7000000e+01   1.1660000e+03
   2.9000000e+01   1.1660000e+03
   3.1000000e+01   1.1660000e+03
   3.3000000e+01   1.1660000e+03


==> Iit4.dat <==
   3.0000000e+00   5.3200000e+03
   5.0000000e+00   4.8960000e+03
   7.0000000e+00   4.1830000e+03
   9.0000000e+00   3.3050000e+03
   1.1000000e+01   2.6720000e+03
   1.3000000e+01   2.3640000e+03
   1.5000000e+01   2.2420000e+03
   1.7000000e+01   2.2020000e+03
   1.9000000e+01   2.1900000e+03
   2.1000000e+01   2.1850000e+03
   2.3000000e+01   2.1840000e+03
   2.5000000e+01   2.1830000e+03
   2.7000000e+01   2.1830000e+03
   2.9000000e+01   2.1820000e+03
   3.1000000e+01   2.1820000e+03
   3.3000000e+01   2.1820000e+03


==> Iit_php_2_9_0.85_0.dat <==
   3.0000000e+00   1.5920000e+03
   4.0000000e+00   1.5330000e+03
   5.0000000e+00   1.4830000e+03
   6.0000000e+00   1.4090000e+03
   7.0000000e+00   1.3140000e+03
   8.0000000e+00   1.2390000e+03
   9.0000000e+00   1.1180000e+03
   1.0000000e+01   1.0210000e+03
   1.1000000e+01   9.2300000e+02
   1.2000000e+01   8.4300000e+02
   1.3000000e+01   7.8700000e+02
   1.4000000e+01   7.4500000e+02
   1.5000000e+01   7.1800000e+02
   1.6000000e+01   6.9900000e+02
   1.7000000e+01   6.8800000e+02
   1.8000000e+01   6.8200000e+02
   1.9000000e+01   6.7700000e+02
   2.0000000e+01   6.7600000e+02
   2.1000000e+01   6.7400000e+02
   2.2000000e+01   6.7400000e+02
   2.3000000e+01   6.7400000e+02
   2.4000000e+01   6.7300000e+02
   2.5000000e+01   6.7300000e+02
   2.6000000e+01   6.7300000e+02
   2.7000000e+01   6.7300000e+02
   2.8000000e+01   6.7300000e+02
   2.9000000e+01   6.7300000e+02
   3.0000000e+01   6.7300000e+02


==> Iit_php_2_9_0.85_I.dat <==
   3.0000000e+00   7.6600000e+02
   4.0000000e+00   7.3400000e+02
   5.0000000e+00   6.6700000e+02
   6.0000000e+00   6.2200000e+02
   7.0000000e+00   5.6400000e+02
   8.0000000e+00   5.1400000e+02
   9.0000000e+00   4.6300000e+02
   1.0000000e+01   4.2600000e+02
   1.1000000e+01   3.9100000e+02
   1.2000000e+01   3.7000000e+02
   1.3000000e+01   3.5300000e+02
   1.4000000e+01   3.4300000e+02
   1.5000000e+01   3.3600000e+02
   1.6000000e+01   3.3300000e+02
   1.7000000e+01   3.3100000e+02
   1.8000000e+01   3.2900000e+02
   1.9000000e+01   3.2900000e+02
   2.0000000e+01   3.2800000e+02
   2.1000000e+01   3.2800000e+02
   2.2000000e+01   3.2800000e+02
   2.3000000e+01   3.2700000e+02
   2.4000000e+01   3.2700000e+02
   2.5000000e+01   3.2700000e+02
   2.6000000e+01   3.2700000e+02
   2.7000000e+01   3.2700000e+02
   2.8000000e+01   3.2700000e+02
   2.9000000e+01   3.2700000e+02
   3.0000000e+01   3.2700000e+02


==> Oit1.dat <==
   3.0000000e+00   4.2000000e+01
   5.0000000e+00   2.2000000e+01
   7.0000000e+00   1.6000000e+01
   9.0000000e+00   1.4000000e+01
   1.1000000e+01   1.4000000e+01
   1.3000000e+01   1.4000000e+01
   1.5000000e+01   1.4000000e+01
   1.7000000e+01   1.4000000e+01
   1.9000000e+01   1.4000000e+01
   2.1000000e+01   1.4000000e+01
   2.3000000e+01   1.4000000e+01
   2.5000000e+01   1.4000000e+01
   2.7000000e+01   1.4000000e+01
   2.9000000e+01   1.4000000e+01
   3.1000000e+01   1.4000000e+01
   3.3000000e+01   1.4000000e+01


==> Oit2.dat <==
   3.0000000e+00   6.8000000e+01
   5.0000000e+00   3.0000000e+01
   7.0000000e+00   1.9000000e+01
   9.0000000e+00   1.6000000e+01
   1.1000000e+01   1.5000000e+01
   1.3000000e+01   1.4000000e+01
   1.5000000e+01   1.4000000e+01
   1.7000000e+01   1.4000000e+01
   1.9000000e+01   1.4000000e+01
   2.1000000e+01   1.4000000e+01
   2.3000000e+01   1.4000000e+01
   2.5000000e+01   1.4000000e+01
   2.7000000e+01   1.4000000e+01
   2.9000000e+01   1.4000000e+01
   3.1000000e+01   1.4000000e+01
   3.3000000e+01   1.4000000e+01


==> Oit3.dat <==
   3.0000000e+00   2.4500000e+02
   5.0000000e+00   7.7000000e+01
   7.0000000e+00   3.4000000e+01
   9.0000000e+00   2.1000000e+01
   1.1000000e+01   1.7000000e+01
   1.3000000e+01   1.5000000e+01
   1.5000000e+01   1.5000000e+01
   1.7000000e+01   1.5000000e+01
   1.9000000e+01   1.5000000e+01
   2.1000000e+01   1.5000000e+01
   2.3000000e+01   1.5000000e+01
   2.5000000e+01   1.5000000e+01
   2.7000000e+01   1.5000000e+01
   2.9000000e+01   1.5000000e+01
   3.1000000e+01   1.5000000e+01
   3.3000000e+01   1.5000000e+01


==> Oit4.dat <==
   3.0000000e+00   4.4500000e+02
   5.0000000e+00   1.3000000e+02
   7.0000000e+00   5.0000000e+01
   9.0000000e+00   2.6000000e+01
   1.1000000e+01   1.9000000e+01
   1.3000000e+01   1.6000000e+01
   1.5000000e+01   1.5000000e+01
   1.7000000e+01   1.5000000e+01
   1.9000000e+01   1.5000000e+01
   2.1000000e+01   1.5000000e+01
   2.3000000e+01   1.5000000e+01
   2.5000000e+01   1.5000000e+01
   2.7000000e+01   1.5000000e+01
   2.9000000e+01   1.5000000e+01
   3.1000000e+01   1.5000000e+01
   3.3000000e+01   1.5000000e+01


==> Oit_php_2_9_0.85_0.dat <==
   3.0000000e+00   3.3200000e+02
   4.0000000e+00   2.3100000e+02
   5.0000000e+00   1.5900000e+02
   6.0000000e+00   1.0900000e+02
   7.0000000e+00   7.6000000e+01
   8.0000000e+00   5.4000000e+01
   9.0000000e+00   4.0000000e+01
   1.0000000e+01   3.1000000e+01
   1.1000000e+01   2.5000000e+01
   1.2000000e+01   2.1000000e+01
   1.3000000e+01   1.9000000e+01
   1.4000000e+01   1.7000000e+01
   1.5000000e+01   1.6000000e+01
   1.6000000e+01   1.5000000e+01
   1.7000000e+01   1.5000000e+01
   1.8000000e+01   1.5000000e+01
   1.9000000e+01   1.4000000e+01
   2.0000000e+01   1.4000000e+01
   2.1000000e+01   1.4000000e+01
   2.2000000e+01   1.4000000e+01
   2.3000000e+01   1.4000000e+01
   2.4000000e+01   1.4000000e+01
   2.5000000e+01   1.4000000e+01
   2.6000000e+01   1.4000000e+01
   2.7000000e+01   1.4000000e+01
   2.8000000e+01   1.4000000e+01
   2.9000000e+01   1.4000000e+01
   3.0000000e+01   1.4000000e+01


==> Oit_php_2_9_0.85_I.dat <==
   3.0000000e+00   1.6100000e+02
   4.0000000e+00   1.1300000e+02
   5.0000000e+00   8.0000000e+01
   6.0000000e+00   5.7000000e+01
   7.0000000e+00   4.2000000e+01
   8.0000000e+00   3.3000000e+01
   9.0000000e+00   2.6000000e+01
   1.0000000e+01   2.2000000e+01
   1.1000000e+01   2.0000000e+01
   1.2000000e+01   1.8000000e+01
   1.3000000e+01   1.6000000e+01
   1.4000000e+01   1.6000000e+01
   1.5000000e+01   1.5000000e+01
   1.6000000e+01   1.5000000e+01
   1.7000000e+01   1.5000000e+01
   1.8000000e+01   1.5000000e+01
   1.9000000e+01   1.5000000e+01
   2.0000000e+01   1.5000000e+01
   2.1000000e+01   1.5000000e+01
   2.2000000e+01   1.5000000e+01
   2.3000000e+01   1.4000000e+01
   2.4000000e+01   1.4000000e+01
   2.5000000e+01   1.4000000e+01
   2.6000000e+01   1.4000000e+01
   2.7000000e+01   1.4000000e+01
   2.8000000e+01   1.4000000e+01
   2.9000000e+01   1.4000000e+01
   3.0000000e+01   1.4000000e+01


==> R3_1.dat <==
   3.0000000e+00   8.9999940e-02
   5.0000000e+00   7.4852445e-04
   7.0000000e+00   1.1341906e-04
   9.0000000e+00   2.5563093e-05
   1.1000000e+01   6.2069711e-06
   1.3000000e+01   1.5087039e-06
   1.5000000e+01   3.6896145e-07
   1.7000000e+01   9.0366312e-08
   1.9000000e+01   2.2140680e-08
   2.1000000e+01   5.4251817e-09
   2.3000000e+01   1.3293739e-09
   2.5000000e+01   3.2574846e-10
   2.7000000e+01   7.9821190e-11
   2.9000000e+01   1.9559349e-11
   3.1000000e+01   4.7928256e-12
   3.3000000e+01   1.1744436e-12
   3.5000000e+01   2.8779752e-13
   3.7000000e+01   7.0530611e-14
   3.9000000e+01   1.7293991e-14
   4.1000000e+01   4.2487203e-15
   4.3000000e+01   1.3157792e-15
   4.4000000e+01   8.4832669e-16


==> R3_4.dat <==
   3.0000000e+00   8.0499940e-02
   3.2000000e+01   1.2715858e-06
   6.1000000e+01   1.8256090e-07
   9.0000000e+01   3.7737843e-08
   1.1900000e+02   8.3943144e-09
   1.4800000e+02   1.8975016e-09
   1.7700000e+02   4.3048130e-10
   2.0600000e+02   9.7742538e-11
   2.3500000e+02   2.2196995e-11
   2.6400000e+02   5.0410792e-12
   2.9300000e+02   1.1448818e-12
   3.2200000e+02   2.6002302e-13
   3.5100000e+02   5.9062727e-14
   3.8000000e+02   1.3416743e-14
   4.0900000e+02   3.2642246e-15
   4.3800000e+02   1.1837739e-15
   4.4700000e+02   9.7562687e-16


==> R4_1.dat <==
   3.0000000e+00   8.9999940e-02
   4.0000000e+00   2.7186171e-03
   5.0000000e+00   4.5633258e-04
   6.0000000e+00   1.2429031e-04
   7.0000000e+00   3.9929825e-05
   8.0000000e+00   1.3304830e-05
   9.0000000e+00   4.5554976e-06
   1.0000000e+01   1.5744273e-06
   1.1000000e+01   5.4590173e-07
   1.2000000e+01   1.8949324e-07
   1.3000000e+01   6.5802469e-08
   1.4000000e+01   2.2853326e-08
   1.5000000e+01   7.9373778e-09
   1.6000000e+01   2.7568413e-09
   1.7000000e+01   9.5752242e-10
   1.8000000e+01   3.3257302e-10
   1.9000000e+01   1.1551155e-10
   2.0000000e+01   4.0120279e-11
   2.1000000e+01   1.3934862e-11
   2.2000000e+01   4.8399716e-12
   2.3000000e+01   1.6810665e-12
   2.4000000e+01   5.8388584e-13
   2.5000000e+01   2.0281613e-13
   2.6000000e+01   7.0450927e-14
   2.7000000e+01   2.4483472e-14
   2.8000000e+01   8.5118155e-15
   2.9000000e+01   2.9688891e-15
   3.0000000e+01   1.3049777e-15
   3.1000000e+01   8.0280441e-16
   3.1000000e+01   8.0280441e-16


==> R4_4.dat <==
   3.0000000e+00   8.0499940e-02
   1.8000000e+01   1.6458687e-06
   3.3000000e+01   2.1604170e-07
   4.8000000e+01   4.3877337e-08
   6.3000000e+01   9.6987630e-09
   7.8000000e+01   2.1837836e-09
   9.3000000e+01   4.9374489e-10
   1.0800000e+02   1.1173836e-10
   1.2300000e+02   2.5292636e-11
   1.3800000e+02   5.7254196e-12
   1.5300000e+02   1.2960651e-12
   1.6800000e+02   2.9339874e-13
   1.8300000e+02   6.6424935e-14
   1.9800000e+02   1.5044389e-14
   2.1300000e+02   3.5864984e-15
   2.2800000e+02   1.3147297e-15
   2.3600000e+02   9.9464782e-16


==> R5_1.dat <==
   3.0000000e+00   8.9999940e-02
   4.0000000e+00   2.5013603e-03
   5.0000000e+00   3.0827265e-04
   6.0000000e+00   6.1189183e-05
   7.0000000e+00   1.4080558e-05
   8.0000000e+00   3.4194774e-06
   9.0000000e+00   7.9546644e-07
   1.0000000e+01   1.8565250e-07
   1.1000000e+01   4.3362118e-08
   1.2000000e+01   1.0129720e-08
   1.3000000e+01   2.3664778e-09
   1.4000000e+01   5.5285554e-10
   1.5000000e+01   1.2915818e-10
   1.6000000e+01   3.0173977e-11
   1.7000000e+01   7.0492652e-12
   1.8000000e+01   1.6468647e-12
   1.9000000e+01   3.8475340e-13
   2.0000000e+01   8.9899633e-14
   2.1000000e+01   2.1012976e-14
   2.2000000e+01   4.9175125e-15
   2.3000000e+01   1.4161681e-15
   2.4000000e+01   7.2809885e-16
   2.4000000e+01   7.2809885e-16


==> R5_4.dat <==
   3.0000000e+00   8.0499940e-02
   1.1000000e+01   3.0215028e-06
   1.9000000e+01   3.3139174e-07
   2.7000000e+01   6.6053676e-08
   3.5000000e+01   1.4719739e-08
   4.3000000e+01   3.3686065e-09
   5.1000000e+01   7.7559361e-10
   5.9000000e+01   1.7882330e-10
   6.7000000e+01   4.1243336e-11
   7.5000000e+01   9.5129611e-12
   8.3000000e+01   2.1942492e-12
   9.1000000e+01   5.0613654e-13
   9.9000000e+01   1.1675203e-13
   1.0700000e+02   2.6936373e-14
   1.1500000e+02   6.2422670e-15
   1.2300000e+02   1.8776318e-15
   1.3100000e+02   1.0240777e-15
   1.3200000e+02   9.8319852e-16


==> R6_1.dat <==
   3.0000000e+00   8.9999940e-02
   4.0000000e+00   2.4185121e-03
   5.0000000e+00   2.5856474e-04
   6.0000000e+00   3.8456868e-05
   7.0000000e+00   6.5223314e-06
   8.0000000e+00   1.0631697e-06
   9.0000000e+00   1.7459707e-07
   1.0000000e+01   2.8707974e-08
   1.1000000e+01   4.7212335e-09
   1.2000000e+01   7.7646662e-10
   1.3000000e+01   1.2770047e-10
   1.4000000e+01   2.1002100e-11
   1.5000000e+01   3.4540979e-12
   1.6000000e+01   5.6808612e-13
   1.7000000e+01   9.3442832e-14
   1.8000000e+01   1.5376530e-14
   1.9000000e+01   2.5402793e-15
   2.0000000e+01   8.1323186e-16
   2.0000000e+01   8.1323186e-16


==> R6_4.dat <==
   3.0000000e+00   8.0499940e-02
   8.0000000e+00   6.2139034e-06
   1.3000000e+01   4.5137241e-07
   1.8000000e+01   7.6180504e-08
   2.3000000e+01   1.4895464e-08
   2.8000000e+01   2.9979509e-09
   3.3000000e+01   6.0724001e-10
   3.8000000e+01   1.2315615e-10
   4.3000000e+01   2.4984192e-11
   4.8000000e+01   5.0687165e-12
   5.3000000e+01   1.0283503e-12
   5.8000000e+01   2.0863604e-13
   6.3000000e+01   4.2335099e-14
   6.8000000e+01   8.5901307e-15
   7.3000000e+01   2.1260824e-15
   7.8000000e+01   1.0666725e-15
   7.9000000e+01   9.9439672e-16


==> R7_1.dat <==
   3.0000000e+00   8.9999940e-02
   4.0000000e+00   2.3851937e-03
   5.0000000e+00   1.9336269e-04
   6.0000000e+00   2.2640418e-05
   7.0000000e+00   2.8875524e-06
   8.0000000e+00   3.7892353e-07
   9.0000000e+00   4.9910711e-08
   1.0000000e+01   6.5773252e-09
   1.1000000e+01   8.6682812e-10
   1.2000000e+01   1.1424059e-10
   1.3000000e+01   1.5055970e-11
   1.4000000e+01   1.9842696e-12
   1.5000000e+01   2.6152136e-13
   1.6000000e+01   3.4479568e-14
   1.7000000e+01   4.5581268e-15
   1.8000000e+01   8.8296449e-16
   1.8000000e+01   8.8296449e-16


==> R7_4.dat <==
   3.0000000e+00   8.0499940e-02
   6.0000000e+00   3.1375840e-05
   9.0000000e+00   1.2563589e-06
   1.2000000e+01   1.8599260e-07
   1.5000000e+01   3.6449429e-08
   1.8000000e+01   7.5623158e-09
   2.1000000e+01   1.5866460e-09
   2.4000000e+01   3.3391079e-10
   2.7000000e+01   7.0316904e-11
   3.0000000e+01   1.4809757e-11
   3.3000000e+01   3.1192470e-12
   3.6000000e+01   6.5699294e-13
   3.9000000e+01   1.3838164e-13
   4.2000000e+01   2.9155075e-14
   4.5000000e+01   6.1445644e-15
   4.8000000e+01   1.7495994e-15
   5.1000000e+01   1.0038483e-15
   5.2000000e+01   9.3796419e-16


==> T1.dat <==
   3.0000000e+00   1.6481890e-01
   5.0000000e+00   9.9520800e-02
   7.0000000e+00   7.1208900e-02
   9.0000000e+00   6.2740000e-02
   1.1000000e+01   6.3330900e-02
   1.3000000e+01   6.3860800e-02
   1.5000000e+01   6.4588500e-02
   1.7000000e+01   6.5316300e-02
   1.9000000e+01   6.5980500e-02
   2.1000000e+01   6.6218200e-02
   2.3000000e+01   6.7340000e-02
   2.5000000e+01   7.0682400e-02
   2.7000000e+01   6.8949000e-02
   2.9000000e+01   6.9480300e-02
   3.1000000e+01   7.0671300e-02
   3.3000000e+01   7.0694600e-02


==> T2.dat <==
   3.0000000e+00   2.5929230e-01
   5.0000000e+00   1.2748640e-01
   7.0000000e+00   8.6310000e-02
   9.0000000e+00   7.6118700e-02
   1.1000000e+01   7.8697300e-02
   1.3000000e+01   6.9606800e-02
   1.5000000e+01   7.1371900e-02
   1.7000000e+01   7.2634200e-02
   1.9000000e+01   7.3076800e-02
   2.1000000e+01   7.6109800e-02
   2.3000000e+01   7.5810900e-02
   2.5000000e+01   7.7077100e-02
   2.7000000e+01   7.8648000e-02
   2.9000000e+01   7.9584900e-02
   3.1000000e+01   8.1483800e-02
   3.3000000e+01   8.2164700e-02


==> T3.dat <==
   3.0000000e+00   9.5048330e-01
   5.0000000e+00   3.4355040e-01
   7.0000000e+00   1.9903450e-01
   9.0000000e+00   1.4679810e-01
   1.1000000e+01   1.2199580e-01
   1.3000000e+01   1.1646660e-01
   1.5000000e+01   1.1939320e-01
   1.7000000e+01   1.2452520e-01
   1.9000000e+01   1.3014180e-01
   2.1000000e+01   1.3450670e-01
   2.3000000e+01   1.3917960e-01
   2.5000000e+01   1.4930920e-01
   2.7000000e+01   1.4942250e-01
   2.9000000e+01   1.5594850e-01
   3.1000000e+01   1.6054570e-01
   3.3000000e+01   1.6609340e-01


==> T4.dat <==
   3.0000000e+00   1.7382340e+00
   5.0000000e+00   6.2085130e-01
   7.0000000e+00   3.2585100e-01
   9.0000000e+00   2.2536600e-01
   1.1000000e+01   1.8836000e-01
   1.3000000e+01   1.7746060e-01
   1.5000000e+01   1.7682130e-01
   1.7000000e+01   1.8498360e-01
   1.9000000e+01   1.9489520e-01
   2.1000000e+01   2.0412140e-01
   2.3000000e+01   2.1582440e-01
   2.5000000e+01   2.2347140e-01
   2.7000000e+01   2.3296840e-01
   2.9000000e+01   2.4271810e-01
   3.1000000e+01   2.5226920e-01
   3.3000000e+01   2.6350410e-01


==> T_php_2_9_0.85_0.dat <==
   3.0000000e+00   5.3413862e-02
   4.0000000e+00   4.5365959e-02
   5.0000000e+00   3.9779791e-02
   6.0000000e+00   3.5750527e-02
   7.0000000e+00   3.2679100e-02
   8.0000000e+00   3.0770878e-02
   9.0000000e+00   2.8498772e-02
   1.0000000e+01   2.6904634e-02
   1.1000000e+01   2.5212690e-02
   1.2000000e+01   2.4161037e-02
   1.3000000e+01   2.3406086e-02
   1.4000000e+01   2.3201543e-02
   1.5000000e+01   2.3325712e-02
   1.6000000e+01   2.3668897e-02
   1.7000000e+01   2.4243365e-02
   1.8000000e+01   2.4869173e-02
   1.9000000e+01   2.5562262e-02
   2.0000000e+01   2.6543598e-02
   2.1000000e+01   2.7282004e-02
   2.2000000e+01   2.8248181e-02
   2.3000000e+01   2.9191114e-02
   2.4000000e+01   3.0100354e-02
   2.5000000e+01   3.2054151e-02
   2.6000000e+01   3.3376556e-02
   2.7000000e+01   3.3856189e-02
   2.8000000e+01   3.4445596e-02
   2.9000000e+01   3.5826934e-02
   3.0000000e+01   3.7036220e-02


==> T_php_2_9_0.85_I.dat <==
   3.0000000e+00   2.6284460e-02
   4.0000000e+00   2.2273906e-02
   5.0000000e+00   1.9039292e-02
   6.0000000e+00   1.7025998e-02
   7.0000000e+00   1.5230675e-02
   8.0000000e+00   1.4102553e-02
   9.0000000e+00   1.3026338e-02
   1.0000000e+01   1.2418463e-02
   1.1000000e+01   1.1967389e-02
   1.2000000e+01   1.1659040e-02
   1.3000000e+01   1.1544200e-02
   1.4000000e+01   1.1737814e-02
   1.5000000e+01   1.1914018e-02
   1.6000000e+01   1.2290748e-02
   1.7000000e+01   1.2678378e-02
   1.8000000e+01   1.3042487e-02
   1.9000000e+01   1.3538547e-02
   2.0000000e+01   1.3896822e-02
   2.1000000e+01   1.4363856e-02
   2.2000000e+01   1.4784916e-02
   2.3000000e+01   1.5120689e-02
   2.4000000e+01   1.5591051e-02
   2.5000000e+01   1.6083573e-02
   2.6000000e+01   1.6443610e-02
   2.7000000e+01   1.6954447e-02
   2.8000000e+01   1.7367982e-02
   2.9000000e+01   1.7833411e-02
   3.0000000e+01   1.8215860e-02


==> Tcr1.dat <==
   3.0000000e+00   1.7909447e+00
   5.0000000e+00   1.7909447e+00
   7.0000000e+00   1.7909447e+00
   9.0000000e+00   1.7909447e+00
   1.1000000e+01   1.7909447e+00
   1.3000000e+01   1.7909447e+00
   1.5000000e+01   1.7909447e+00
   1.7000000e+01   1.7909447e+00
   1.9000000e+01   1.7909447e+00
   2.1000000e+01   1.7909447e+00
   2.3000000e+01   1.7909447e+00
   2.5000000e+01   1.7909447e+00
   2.7000000e+01   1.7909447e+00
   2.9000000e+01   1.7909447e+00
   3.1000000e+01   1.7909447e+00
   3.3000000e+01   1.7909447e+00


==> Tcr2.dat <==
   3.0000000e+00   1.7512083e+00
   5.0000000e+00   1.7512083e+00
   7.0000000e+00   1.7512083e+00
   9.0000000e+00   1.7512083e+00
   1.1000000e+01   1.7512083e+00
   1.3000000e+01   1.7512083e+00
   1.5000000e+01   1.7512083e+00
   1.7000000e+01   1.7512083e+00
   1.9000000e+01   1.7512083e+00
   2.1000000e+01   1.7512083e+00
   2.3000000e+01   1.7512083e+00
   2.5000000e+01   1.7512083e+00
   2.7000000e+01   1.7512083e+00
   2.9000000e+01   1.7512083e+00
   3.1000000e+01   1.7512083e+00
   3.3000000e+01   1.7512083e+00


==> Tcr3.dat <==
   3.0000000e+00   1.7318274e+00
   5.0000000e+00   1.7318274e+00
   7.0000000e+00   1.7318274e+00
   9.0000000e+00   1.7318274e+00
   1.1000000e+01   1.7318274e+00
   1.3000000e+01   1.7318274e+00
   1.5000000e+01   1.7318274e+00
   1.7000000e+01   1.7318274e+00
   1.9000000e+01   1.7318274e+00
   2.1000000e+01   1.7318274e+00
   2.3000000e+01   1.7318274e+00
   2.5000000e+01   1.7318274e+00
   2.7000000e+01   1.7318274e+00
   2.9000000e+01   1.7318274e+00
   3.1000000e+01   1.7318274e+00
   3.3000000e+01   1.7318274e+00


==> Tcr4.dat <==
   3.0000000e+00   1.8882727e+00
   5.0000000e+00   1.8882727e+00
   7.0000000e+00   1.8882727e+00
   9.0000000e+00   1.8882727e+00
   1.1000000e+01   1.8882727e+00
   1.3000000e+01   1.8882727e+00
   1.5000000e+01   1.8882727e+00
   1.7000000e+01   1.8882727e+00
   1.9000000e+01   1.8882727e+00
   2.1000000e+01   1.8882727e+00
   2.3000000e+01   1.8882727e+00
   2.5000000e+01   1.8882727e+00
   2.7000000e+01   1.8882727e+00
   2.9000000e+01   1.8882727e+00
   3.1000000e+01   1.8882727e+00
   3.3000000e+01   1.8882727e+00


==> Tcr_php_2_9_0.85_0.dat <==
   3.0000000e+00   4.4074203e-02
   4.0000000e+00   4.4074203e-02
   5.0000000e+00   4.4074203e-02
   6.0000000e+00   4.4074203e-02
   7.0000000e+00   4.4074203e-02
   8.0000000e+00   4.4074203e-02
   9.0000000e+00   4.4074203e-02
   1.0000000e+01   4.4074203e-02
   1.1000000e+01   4.4074203e-02
   1.2000000e+01   4.4074203e-02
   1.3000000e+01   4.4074203e-02
   1.4000000e+01   4.4074203e-02
   1.5000000e+01   4.4074203e-02
   1.6000000e+01   4.4074203e-02
   1.7000000e+01   4.4074203e-02
   1.8000000e+01   4.4074203e-02
   1.9000000e+01   4.4074203e-02
   2.0000000e+01   4.4074203e-02
   2.1000000e+01   4.4074203e-02
   2.2000000e+01   4.4074203e-02
   2.3000000e+01   4.4074203e-02
   2.4000000e+01   4.4074203e-02
   2.5000000e+01   4.4074203e-02
   2.6000000e+01   4.4074203e-02
   2.7000000e+01   4.4074203e-02
   2.8000000e+01   4.4074203e-02
   2.9000000e+01   4.4074203e-02
   3.0000000e+01   4.4074203e-02


==> Tcr_php_2_9_0.85_I.dat <==
   3.0000000e+00   4.4322739e-02
   4.0000000e+00   4.4322739e-02
   5.0000000e+00   4.4322739e-02
   6.0000000e+00   4.4322739e-02
   7.0000000e+00   4.4322739e-02
   8.0000000e+00   4.4322739e-02
   9.0000000e+00   4.4322739e-02
   1.0000000e+01   4.4322739e-02
   1.1000000e+01   4.4322739e-02
   1.2000000e+01   4.4322739e-02
   1.3000000e+01   4.4322739e-02
   1.4000000e+01   4.4322739e-02
   1.5000000e+01   4.4322739e-02
   1.6000000e+01   4.4322739e-02
   1.7000000e+01   4.4322739e-02
   1.8000000e+01   4.4322739e-02
   1.9000000e+01   4.4322739e-02
   2.0000000e+01   4.4322739e-02
   2.1000000e+01   4.4322739e-02
   2.2000000e+01   4.4322739e-02
   2.3000000e+01   4.4322739e-02
   2.4000000e+01   4.4322739e-02
   2.5000000e+01   4.4322739e-02
   2.6000000e+01   4.4322739e-02
   2.7000000e+01   4.4322739e-02
   2.8000000e+01   4.4322739e-02
   2.9000000e+01   4.4322739e-02
   3.0000000e+01   4.4322739e-02


==> Tu1.dat <==
   3.0000000e+00   5.4391540e-01
   5.0000000e+00   5.4391540e-01
   7.0000000e+00   5.4391540e-01
   9.0000000e+00   5.4391540e-01
   1.1000000e+01   5.4391540e-01
   1.3000000e+01   5.4391540e-01
   1.5000000e+01   5.4391540e-01
   1.7000000e+01   5.4391540e-01
   1.9000000e+01   5.4391540e-01
   2.1000000e+01   5.4391540e-01
   2.3000000e+01   5.4391540e-01
   2.5000000e+01   5.4391540e-01
   2.7000000e+01   5.4391540e-01
   2.9000000e+01   5.4391540e-01
   3.1000000e+01   5.4391540e-01
   3.3000000e+01   5.4391540e-01


==> Tu2.dat <==
   3.0000000e+00   9.9664260e-01
   5.0000000e+00   9.9664260e-01
   7.0000000e+00   9.9664260e-01
   9.0000000e+00   9.9664260e-01
   1.1000000e+01   9.9664260e-01
   1.3000000e+01   9.9664260e-01
   1.5000000e+01   9.9664260e-01
   1.7000000e+01   9.9664260e-01
   1.9000000e+01   9.9664260e-01
   2.1000000e+01   9.9664260e-01
   2.3000000e+01   9.9664260e-01
   2.5000000e+01   9.9664260e-01
   2.7000000e+01   9.9664260e-01
   2.9000000e+01   9.9664260e-01
   3.1000000e+01   9.9664260e-01
   3.3000000e+01   9.9664260e-01


==> Tu3.dat <==
   3.0000000e+00   4.2149120e+00
   5.0000000e+00   4.2149120e+00
   7.0000000e+00   4.2149120e+00
   9.0000000e+00   4.2149120e+00
   1.1000000e+01   4.2149120e+00
   1.3000000e+01   4.2149120e+00
   1.5000000e+01   4.2149120e+00
   1.7000000e+01   4.2149120e+00
   1.9000000e+01   4.2149120e+00
   2.1000000e+01   4.2149120e+00
   2.3000000e+01   4.2149120e+00
   2.5000000e+01   4.2149120e+00
   2.7000000e+01   4.2149120e+00
   2.9000000e+01   4.2149120e+00
   3.1000000e+01   4.2149120e+00
   3.3000000e+01   4.2149120e+00


==> Tu4.dat <==
   3.0000000e+00   7.9100971e+00
   5.0000000e+00   7.9100971e+00
   7.0000000e+00   7.9100971e+00
   9.0000000e+00   7.9100971e+00
   1.1000000e+01   7.9100971e+00
   1.3000000e+01   7.9100971e+00
   1.5000000e+01   7.9100971e+00
   1.7000000e+01   7.9100971e+00
   1.9000000e+01   7.9100971e+00
   2.1000000e+01   7.9100971e+00
   2.3000000e+01   7.9100971e+00
   2.5000000e+01   7.9100971e+00
   2.7000000e+01   7.9100971e+00
   2.9000000e+01   7.9100971e+00
   3.1000000e+01   7.9100971e+00
   3.3000000e+01   7.9100971e+00


==> Tu_php_2_9_0.85_0.dat <==
   3.0000000e+00   6.1668664e-02
   4.0000000e+00   6.1668664e-02
   5.0000000e+00   6.1668664e-02
   6.0000000e+00   6.1668664e-02
   7.0000000e+00   6.1668664e-02
   8.0000000e+00   6.1668664e-02
   9.0000000e+00   6.1668664e-02
   1.0000000e+01   6.1668664e-02
   1.1000000e+01   6.1668664e-02
   1.2000000e+01   6.1668664e-02
   1.3000000e+01   6.1668664e-02
   1.4000000e+01   6.1668664e-02
   1.5000000e+01   6.1668664e-02
   1.6000000e+01   6.1668664e-02
   1.7000000e+01   6.1668664e-02
   1.8000000e+01   6.1668664e-02
   1.9000000e+01   6.1668664e-02
   2.0000000e+01   6.1668664e-02
   2.1000000e+01   6.1668664e-02
   2.2000000e+01   6.1668664e-02
   2.3000000e+01   6.1668664e-02
   2.4000000e+01   6.1668664e-02
   2.5000000e+01   6.1668664e-02
   2.6000000e+01   6.1668664e-02
   2.7000000e+01   6.1668664e-02
   2.8000000e+01   6.1668664e-02
   2.9000000e+01   6.1668664e-02
   3.0000000e+01   6.1668664e-02


==> Tu_php_2_9_0.85_I.dat <==
   3.0000000e+00   3.0276258e-02
   4.0000000e+00   3.0276258e-02
   5.0000000e+00   3.0276258e-02
   6.0000000e+00   3.0276258e-02
   7.0000000e+00   3.0276258e-02
   8.0000000e+00   3.0276258e-02
   9.0000000e+00   3.0276258e-02
   1.0000000e+01   3.0276258e-02
   1.1000000e+01   3.0276258e-02
   1.2000000e+01   3.0276258e-02
   1.3000000e+01   3.0276258e-02
   1.4000000e+01   3.0276258e-02
   1.5000000e+01   3.0276258e-02
   1.6000000e+01   3.0276258e-02
   1.7000000e+01   3.0276258e-02
   1.8000000e+01   3.0276258e-02
   1.9000000e+01   3.0276258e-02
   2.0000000e+01   3.0276258e-02
   2.1000000e+01   3.0276258e-02
   2.2000000e+01   3.0276258e-02
   2.3000000e+01   3.0276258e-02
   2.4000000e+01   3.0276258e-02
   2.5000000e+01   3.0276258e-02
   2.6000000e+01   3.0276258e-02
   2.7000000e+01   3.0276258e-02
   2.8000000e+01   3.0276258e-02
   2.9000000e+01   3.0276258e-02
   3.0000000e+01   3.0276258e-02


==> itu1.dat <==
   3.0000000e+00   1.5200000e+02
   5.0000000e+00   1.5200000e+02
   7.0000000e+00   1.5200000e+02
   9.0000000e+00   1.5200000e+02
   1.1000000e+01   1.5200000e+02
   1.3000000e+01   1.5200000e+02
   1.5000000e+01   1.5200000e+02
   1.7000000e+01   1.5200000e+02
   1.9000000e+01   1.5200000e+02
   2.1000000e+01   1.5200000e+02
   2.3000000e+01   1.5200000e+02
   2.5000000e+01   1.5200000e+02
   2.7000000e+01   1.5200000e+02
   2.9000000e+01   1.5200000e+02
   3.1000000e+01   1.5200000e+02
   3.3000000e+01   1.5200000e+02


==> itu2.dat <==
   3.0000000e+00   2.7600000e+02
   5.0000000e+00   2.7600000e+02
   7.0000000e+00   2.7600000e+02
   9.0000000e+00   2.7600000e+02
   1.1000000e+01   2.7600000e+02
   1.3000000e+01   2.7600000e+02
   1.5000000e+01   2.7600000e+02
   1.7000000e+01   2.7600000e+02
   1.9000000e+01   2.7600000e+02
   2.1000000e+01   2.7600000e+02
   2.3000000e+01   2.7600000e+02
   2.5000000e+01   2.7600000e+02
   2.7000000e+01   2.7600000e+02
   2.9000000e+01   2.7600000e+02
   3.1000000e+01   2.7600000e+02
   3.3000000e+01   2.7600000e+02


==> itu3.dat <==
   3.0000000e+00   1.1590000e+03
   5.0000000e+00   1.1590000e+03
   7.0000000e+00   1.1590000e+03
   9.0000000e+00   1.1590000e+03
   1.1000000e+01   1.1590000e+03
   1.3000000e+01   1.1590000e+03
   1.5000000e+01   1.1590000e+03
   1.7000000e+01   1.1590000e+03
   1.9000000e+01   1.1590000e+03
   2.1000000e+01   1.1590000e+03
   2.3000000e+01   1.1590000e+03
   2.5000000e+01   1.1590000e+03
   2.7000000e+01   1.1590000e+03
   2.9000000e+01   1.1590000e+03
   3.1000000e+01   1.1590000e+03
   3.3000000e+01   1.1590000e+03


==> itu4.dat <==
   3.0000000e+00   2.1700000e+03
   5.0000000e+00   2.1700000e+03
   7.0000000e+00   2.1700000e+03
   9.0000000e+00   2.1700000e+03
   1.1000000e+01   2.1700000e+03
   1.3000000e+01   2.1700000e+03
   1.5000000e+01   2.1700000e+03
   1.7000000e+01   2.1700000e+03
   1.9000000e+01   2.1700000e+03
   2.1000000e+01   2.1700000e+03
   2.3000000e+01   2.1700000e+03
   2.5000000e+01   2.1700000e+03
   2.7000000e+01   2.1700000e+03
   2.9000000e+01   2.1700000e+03
   3.1000000e+01   2.1700000e+03
   3.3000000e+01   2.1700000e+03


==> itu_php_2_9_0.85_0.dat <==
   3.0000000e+00   6.7000000e+02
   4.0000000e+00   6.7000000e+02
   5.0000000e+00   6.7000000e+02
   6.0000000e+00   6.7000000e+02
   7.0000000e+00   6.7000000e+02
   8.0000000e+00   6.7000000e+02
   9.0000000e+00   6.7000000e+02
   1.0000000e+01   6.7000000e+02
   1.1000000e+01   6.7000000e+02
   1.2000000e+01   6.7000000e+02
   1.3000000e+01   6.7000000e+02
   1.4000000e+01   6.7000000e+02
   1.5000000e+01   6.7000000e+02
   1.6000000e+01   6.7000000e+02
   1.7000000e+01   6.7000000e+02
   1.8000000e+01   6.7000000e+02
   1.9000000e+01   6.7000000e+02
   2.0000000e+01   6.7000000e+02
   2.1000000e+01   6.7000000e+02
   2.2000000e+01   6.7000000e+02
   2.3000000e+01   6.7000000e+02
   2.4000000e+01   6.7000000e+02
   2.5000000e+01   6.7000000e+02
   2.6000000e+01   6.7000000e+02
   2.7000000e+01   6.7000000e+02
   2.8000000e+01   6.7000000e+02
   2.9000000e+01   6.7000000e+02
   3.0000000e+01   6.7000000e+02


==> itu_php_2_9_0.85_I.dat <==
   3.0000000e+00   3.2500000e+02
   4.0000000e+00   3.2500000e+02
   5.0000000e+00   3.2500000e+02
   6.0000000e+00   3.2500000e+02
   7.0000000e+00   3.2500000e+02
   8.0000000e+00   3.2500000e+02
   9.0000000e+00   3.2500000e+02
   1.0000000e+01   3.2500000e+02
   1.1000000e+01   3.2500000e+02
   1.2000000e+01   3.2500000e+02
   1.3000000e+01   3.2500000e+02
   1.4000000e+01   3.2500000e+02
   1.5000000e+01   3.2500000e+02
   1.6000000e+01   3.2500000e+02
   1.7000000e+01   3.2500000e+02
   1.8000000e+01   3.2500000e+02
   1.9000000e+01   3.2500000e+02
   2.0000000e+01   3.2500000e+02
   2.1000000e+01   3.2500000e+02
   2.2000000e+01   3.2500000e+02
   2.3000000e+01   3.2500000e+02
   2.4000000e+01   3.2500000e+02
   2.5000000e+01   3.2500000e+02
   2.6000000e+01   3.2500000e+02
   2.7000000e+01   3.2500000e+02
   2.8000000e+01   3.2500000e+02
   2.9000000e+01   3.2500000e+02
   3.0000000e+01   3.2500000e+02


==> vres0_1.dat <==
   1.0000000e+00   5.2576244e-03
   5.0000000e+00   3.3191084e-04
   9.0000000e+00   7.6226633e-05
   1.3000000e+01   2.1928515e-05
   1.7000000e+01   6.7159186e-06
   2.1000000e+01   2.0963020e-06
   2.5000000e+01   6.5821992e-07
   2.9000000e+01   2.0705897e-07
   3.3000000e+01   6.5173424e-08
   3.7000000e+01   2.0517610e-08
   4.1000000e+01   6.4596372e-09
   4.5000000e+01   2.0337492e-09
   4.9000000e+01   6.4030831e-10
   5.3000000e+01   2.0159590e-10
   5.7000000e+01   6.3470893e-11
   6.1000000e+01   1.9983320e-11
   6.5000000e+01   6.2915991e-12
   6.9000000e+01   1.9808694e-12
   7.3000000e+01   6.2367360e-13
   7.7000000e+01   1.9636492e-13
   8.1000000e+01   6.1835456e-14
   8.5000000e+01   1.9548588e-14
   8.9000000e+01   6.2569465e-15
   9.3000000e+01   2.0738040e-15
   9.6000000e+01   9.7653680e-16


==> vres0_4.dat <==
   1.0000000e+00   4.8996660e-03
   6.7000000e+01   1.9804655e-06
   1.3300000e+02   3.7795636e-07
   1.9900000e+02   1.0804217e-07
   2.6500000e+02   3.4389103e-08
   3.3100000e+02   1.1319751e-08
   3.9700000e+02   3.7672824e-09
   4.6300000e+02   1.2583626e-09
   5.2900000e+02   4.2083613e-10
   5.9500000e+02   1.4079826e-10
   6.6100000e+02   4.7113012e-11
   7.2700000e+02   1.5765378e-11
   7.9300000e+02   5.2756309e-12
   8.5900000e+02   1.7654224e-12
   9.2500000e+02   5.9078805e-13
   9.9100000e+02   1.9770653e-13
   1.0570000e+03   6.6167912e-14
   1.1230000e+03   2.2214090e-14
   1.1890000e+03   7.5549161e-15
   1.2550000e+03   2.6690989e-15
   1.3210000e+03   1.0450707e-15
   1.3250000e+03   9.9462883e-16


==> vres1_1.dat <==
   1.0000000e+00   4.9540329e-03
   4.0000000e+00   3.2146422e-04
   7.0000000e+00   6.8498723e-05
   1.0000000e+01   1.8212100e-05
   1.3000000e+01   5.1304541e-06
   1.6000000e+01   1.4689186e-06
   1.9000000e+01   4.2252724e-07
   2.2000000e+01   1.2170016e-07
   2.5000000e+01   3.5066663e-08
   2.8000000e+01   1.0105221e-08
   3.1000000e+01   2.9121320e-09
   3.4000000e+01   8.3922864e-10
   3.7000000e+01   2.4185257e-10
   4.0000000e+01   6.9698187e-11
   4.3000000e+01   2.0085959e-11
   4.6000000e+01   5.7884760e-12
   4.9000000e+01   1.6681610e-12
   5.2000000e+01   4.8074688e-13
   5.5000000e+01   1.3855908e-13
   5.8000000e+01   3.9941032e-14
   6.1000000e+01   1.1651042e-14
   6.4000000e+01   3.5820044e-15
   6.7000000e+01   1.2240797e-15
   6.8000000e+01   9.1635308e-16


==> vres1_4.dat <==
   1.0000000e+00   4.4355117e-03
   4.4000000e+01   2.0754467e-06
   8.7000000e+01   3.9019632e-07
   1.3000000e+02   1.1112213e-07
   1.7300000e+02   3.5329688e-08
   2.1600000e+02   1.1625535e-08
   2.5900000e+02   3.8687733e-09
   3.0200000e+02   1.2922814e-09
   3.4500000e+02   4.3219812e-10
   3.8800000e+02   1.4460720e-10
   4.3100000e+02   4.8390222e-11
   4.7400000e+02   1.6193683e-11
   5.1700000e+02   5.4192744e-12
   5.6000000e+02   1.8135932e-12
   6.0300000e+02   6.0693627e-13
   6.4600000e+02   2.0312410e-13
   6.8900000e+02   6.8013680e-14
   7.3200000e+02   2.2950413e-14
   7.7500000e+02   7.9325935e-15
   8.1800000e+02   2.9265782e-15
   8.6100000e+02   1.2689071e-15
   8.7700000e+02   9.8111254e-16


==> vresn1_1.dat <==
   1.0000000e+00   6.0589218e-03
   7.0000000e+00   2.4083690e-04
   1.3000000e+01   4.8656876e-05
   1.9000000e+01   1.2071760e-05
   2.5000000e+01   3.1446339e-06
   3.1000000e+01   8.2952234e-07
   3.7000000e+01   2.1954429e-07
   4.3000000e+01   5.8156196e-08
   4.9000000e+01   1.5408857e-08
   5.5000000e+01   4.0829263e-09
   6.1000000e+01   1.0818815e-09
   6.7000000e+01   2.8667495e-10
   7.3000000e+01   7.5962683e-11
   7.9000000e+01   2.0128477e-11
   8.5000000e+01   5.3336238e-12
   9.1000000e+01   1.4133036e-12
   9.7000000e+01   3.7449641e-13
   1.0300000e+02   9.9237642e-14
   1.0900000e+02   2.6335085e-14
   1.1500000e+02   7.0873363e-15
   1.2100000e+02   2.0000773e-15
   1.2500000e+02   8.9316827e-16


==> vresn1_4.dat <==
   1.0000000e+00   5.9902703e-03
   8.9000000e+01   1.9754350e-06
   1.7700000e+02   3.8139509e-07
   2.6500000e+02   1.0997447e-07
   3.5300000e+02   3.5312137e-08
   4.4100000e+02   1.1729542e-08
   5.2900000e+02   3.9400462e-09
   6.1700000e+02   1.3284710e-09
   7.0500000e+02   4.4848951e-10
   7.9300000e+02   1.5147395e-10
   8.8100000e+02   5.1166568e-11
   9.6900000e+02   1.7284468e-11
   1.0570000e+03   5.8389443e-12
   1.1450000e+03   1.9724977e-12
   1.2330000e+03   6.6637188e-13
   1.3210000e+03   2.2513655e-13
   1.4090000e+03   7.6073685e-14
   1.4970000e+03   2.5802307e-14
   1.5850000e+03   8.8332544e-15
   1.6730000e+03   3.1147175e-15
   1.7610000e+03   1.1923971e-15
   1.7780000e+03   9.8852462e-16


==> vresu_1.dat <==
   1.0000000e+00   8.9999940e-02
   8.0000000e+00   4.7182641e-04
   1.5000000e+01   8.5113814e-05
   2.2000000e+01   2.1222090e-05
   2.9000000e+01   5.7130874e-06
   3.6000000e+01   1.5696819e-06
   4.3000000e+01   4.3368926e-07
   5.0000000e+01   1.2000945e-07
   5.7000000e+01   3.3222900e-08
   6.4000000e+01   9.1983710e-09
   7.1000000e+01   2.5468215e-09
   7.8000000e+01   7.0516383e-10
   8.5000000e+01   1.9524623e-10
   9.2000000e+01   5.4059957e-11
   9.9000000e+01   1.4968184e-11
   1.0600000e+02   4.1444139e-12
   1.1300000e+02   1.1475268e-12
   1.2000000e+02   3.1773956e-13
   1.2700000e+02   8.7983743e-14
   1.3400000e+02   2.4374574e-14
   1.4100000e+02   6.7582504e-15
   1.4800000e+02   1.8829025e-15
   1.5200000e+02   9.1452263e-16


==> vresu_4.dat <==
   1.0000000e+00   8.0499940e-02
   1.0900000e+02   2.1044592e-06
   2.1700000e+02   3.9854229e-07
   3.2500000e+02   1.1457214e-07
   4.3300000e+02   3.6817419e-08
   5.4100000e+02   1.2254079e-08
   6.4900000e+02   4.1262462e-09
   7.5700000e+02   1.3948447e-09
   8.6500000e+02   4.7213872e-10
   9.7300000e+02   1.5988485e-10
   1.0810000e+03   5.4151528e-11
   1.1890000e+03   1.8341571e-11
   1.2970000e+03   6.2125583e-12
   1.4050000e+03   2.1042963e-12
   1.5130000e+03   7.1277121e-13
   1.6210000e+03   2.4143706e-13
   1.7290000e+03   8.1787616e-14
   1.8370000e+03   2.7704703e-14
   1.9450000e+03   9.3871751e-15
   2.0530000e+03   3.1931703e-15
   2.1610000e+03   1.0821960e-15
   2.1700000e+03   9.9135982e-16

